Monotonic Risk Relationships under Distribution Shifts for Regularized Risk Minimization

Machine learning systems are often applied to data that is drawn from a different distribution than the training distribution. Recent work has shown that for a variety of classification and signal reconstruction problems, the out-of-distribution performance is strongly linearly correlated with the in-distribution performance. If this relationship or more generally a monotonic one holds, it has important consequences. For example, it allows to optimize performance on one distribution as a proxy for performance on the other. In this paper, we study conditions under which a monotonic relationship between the performances of a model on two distributions is expected. We prove an exact asymptotic linear relation for squared error and a monotonic relation for misclassification error for ridge-regularized general linear models under covariate shift, as well as an approximate linear relation for linear inverse problems.

==> figures/bbox_prediction/average_l2_loss.csv <==
data_p_mean data_q_mean data_p_std data_q_std meta theta r
0.013073 0.054233 0 0 Faster_R-CNN 90 1
0.014045 0.056218 0 0 Faster_R-CNN 90 1
0.015177 0.058424 0 0 Faster_R-CNN 90 1
0.013582 0.054626 0 0 Mask_R-CNN 90 1
0.012523 0.054703 0 0 Keypoint_R-CNN 90 1
0.009761 0.046831 0 0 SSD 90 1
0.009498 0.039204 0 0 SSD 90 1
0.010969 0.045257 0 0 RetinaNet 90 1
0.015661 0.061069 0 0 YOLOv5 90 1
0.015077 0.060852 0 0 YOLOv5 90 1
0.015122 0.060368 0 0 YOLOv5 90 1
0.015089 0.060422 0 0 YOLOv5 90 1
0.015249 0.060337 0 0 YOLOv5 90 1

==> figures/bbox_prediction/subspace_analysis.csv <==
index singular_value_p singular_value_q subspace_similarity
1.000000 150.480261 314.776776 0.861975
2.000000 101.432252 201.174908 0.682139
3.000000 88.495593 171.186311 0.748239
4.000000 80.371180 138.859593 0.765436
5.000000 68.379357 125.866912 0.776935
6.000000 65.305813 119.590646 0.796156
7.000000 61.024074 109.499661 0.791101
8.000000 56.487586 104.410965 0.807988
9.000000 53.406197 100.303929 0.828125
10.000000 48.568500 93.250683 0.825635
11.000000 47.509806 88.481507 0.806472
12.000000 43.821667 81.095141 0.794783
13.000000 42.041864 79.676177 0.787850
14.000000 40.201477 77.404337 0.786090
15.000000 39.898327 76.161036 0.802653
16.000000 39.190333 72.532695 0.814499
17.000000 38.270918 68.703537 0.813023
18.000000 36.803813 67.158281 0.824189
19.000000 36.239000 65.146773 0.826705
20.000000 35.569070 62.284784 0.821800
21.000000 34.753195 60.644032 0.821704
22.000000 33.960118 59.293647 0.818768
23.000000 32.816740 57.891452 0.823622
24.000000 32.098351 57.175703 0.823777
25.000000 30.929230 56.161303 0.824946
26.000000 30.089097 55.281255 0.824124
27.000000 29.582587 54.266730 0.824616
28.000000 29.294338 52.874132 0.825924
29.000000 27.769447 50.809730 0.829307
30.000000 27.174176 50.432978 0.830688
31.000000 26.643487 49.538584 0.836372
32.000000 25.950050 49.027315 0.837485
33.000000 25.742039 47.197608 0.833701
34.000000 25.134920 46.523481 0.834429
35.000000 24.648447 45.030857 0.832618
36.000000 23.953221 44.560639 0.833692
37.000000 23.346401 44.092910 0.833334
38.000000 23.164140 42.516246 0.832651
39.000000 22.830099 41.906554 0.831433
40.000000 22.610190 40.582530 0.835593
41.000000 22.180891 39.899393 0.838637
42.000000 21.648496 39.658043 0.839629
43.000000 21.348721 39.325472 0.839233
44.000000 20.724808 38.021559 0.841546
45.000000 20.435827 37.204470 0.843919
46.000000 20.147449 36.601818 0.845238
47.000000 19.903828 35.633132 0.845773
48.000000 19.678228 34.663518 0.848672
49.000000 19.299376 34.531953 0.845826
50.000000 19.003604 34.035091 0.845126
51.000000 18.427125 33.045994 0.845575
52.000000 17.938885 32.622184 0.845868
53.000000 17.637893 31.918484 0.846549
54.000000 17.268547 31.298932 0.846423
55.000000 17.150561 30.589590 0.845337
56.000000 16.738811 30.252822 0.844833
57.000000 16.567674 29.920106 0.845532
58.000000 16.113211 29.428652 0.845728
59.000000 15.859895 28.657590 0.846028
60.000000 15.713505 27.861539 0.845936
61.000000 15.446168 27.414381 0.847347
62.000000 15.345872 27.242546 0.848392
63.000000 15.079402 26.967922 0.850075
64.000000 14.928849 26.456155 0.850416
65.000000 14.759041 26.089488 0.848969
66.000000 14.350867 25.831419 0.849275
67.000000 14.218036 25.298938 0.850517
68.000000 13.871525 25.236638 0.850263
69.000000 13.784511 24.988192 0.850760
70.000000 13.470006 24.691183 0.849680
71.000000 13.366119 23.964838 0.850419
72.000000 13.288581 23.821516 0.850680
73.000000 13.012330 23.474310 0.851105
74.000000 12.832163 23.093911 0.851913
75.000000 12.694383 22.958745 0.851642
76.000000 12.561244 22.365040 0.853004
77.000000 12.234658 22.288512 0.853430
78.000000 11.994245 22.158918 0.852972
79.000000 11.890185 22.005852 0.851849
80.000000 11.658107 21.681598 0.851274
81.000000 11.595347 21.016031 0.851025
82.000000 11.457548 20.857318 0.850636
83.000000 11.245498 20.548151 0.851738
84.000000 11.115929 20.339747 0.853425
85.000000 11.046780 20.252676 0.854479
86.000000 10.861015 19.994587 0.855223
87.000000 10.570558 19.718594 0.854990
88.000000 10.520883 19.466918 0.853728
89.000000 10.422992 19.361155 0.852903
90.000000 10.358653 19.230433 0.852787
91.000000 10.276469 18.852580 0.853141
92.000000 10.231347 18.585998 0.853602
93.000000 10.003649 18.384437 0.853861
94.000000 9.969850 18.178214 0.854634
95.000000 9.834393 17.787078 0.854856
96.000000 9.598544 17.711251 0.854452
97.000000 9.558764 17.555156 0.854256
98.000000 9.371755 17.508382 0.854984
99.000000 9.335371 17.167180 0.854835
100.000000 9.207627 17.037362 0.855467
101.000000 9.101003 16.883198 0.855567
102.000000 8.926961 16.650871 0.855487
103.000000 8.753667 16.521379 0.854729
104.000000 8.681216 16.448747 0.853667
105.000000 8.617604 16.156641 0.853952
106.000000 8.612760 16.081825 0.853778
107.000000 8.393703 15.925592 0.854010
108.000000 8.307084 15.792203 0.853871
109.000000 8.262235 15.558969 0.854732
110.000000 8.193757 15.453326 0.854710
111.000000 8.129306 15.183639 0.854670
112.000000 7.990223 15.103387 0.854984
113.000000 7.935178 14.858375 0.854705
114.000000 7.870795 14.540388 0.854501
115.000000 7.774340 14.493166 0.854364
116.000000 7.717917 14.401059 0.854996
117.000000 7.662099 14.350810 0.855061
118.000000 7.577198 14.122981 0.854714
119.000000 7.534595 14.001489 0.854783
120.000000 7.454173 13.943454 0.855021
121.000000 7.361698 13.855293 0.855372
122.000000 7.312931 13.719039 0.854976
123.000000 7.274010 13.703165 0.855004
124.000000 7.126232 13.645924 0.854792
125.000000 7.043778 13.541840 0.855196
126.000000 6.998684 13.348800 0.855464
127.000000 6.879350 13.243041 0.854983
128.000000 6.866630 13.089773 0.855372
129.000000 6.793033 13.037625 0.855295
130.000000 6.765778 12.991005 0.855392
131.000000 6.709858 12.876753 0.854933
132.000000 6.651436 12.784917 0.855344
133.000000 6.607603 12.583095 0.855555
134.000000 6.534496 12.491801 0.855428
135.000000 6.479843 12.435854 0.855469
136.000000 6.415252 12.285798 0.855601
137.000000 6.331201 12.174657 0.855689
138.000000 6.276179 12.031344 0.855913
139.000000 6.260836 11.958155 0.855373
140.000000 6.230741 11.864898 0.854760
141.000000 6.194768 11.835618 0.855190
142.000000 6.083083 11.781515 0.855555
143.000000 6.015736 11.700314 0.855359
144.000000 5.986002 11.569122 0.855445
145.000000 5.970993 11.495730 0.856061
146.000000 5.890382 11.342322 0.856176
147.000000 5.817138 11.303792 0.856066
148.000000 5.801345 11.121350 0.856762
149.000000 5.740456 11.108768 0.856663
150.000000 5.675364 11.067076 0.856929
151.000000 5.607930 10.923216 0.856988
152.000000 5.580354 10.873709 0.856626
153.000000 5.561827 10.696463 0.856945
154.000000 5.516259 10.669581 0.856703
155.000000 5.442546 10.620191 0.856797
156.000000 5.401046 10.470515 0.856856
157.000000 5.331233 10.424878 0.856952
158.000000 5.288563 10.393176 0.857137
159.000000 5.269123 10.375656 0.857199
160.000000 5.199221 10.221115 0.857256
161.000000 5.184996 10.135375 0.857541
162.000000 5.133343 10.038435 0.857405
163.000000 5.101610 9.895772 0.857416
164.000000 5.073391 9.871545 0.857586
165.000000 5.017984 9.823984 0.857732
166.000000 4.979986 9.787996 0.858009
167.000000 4.952761 9.704396 0.858133
168.000000 4.886358 9.620714 0.857777
169.000000 4.870084 9.565514 0.858048
170.000000 4.812367 9.468614 0.858301
171.000000 4.800737 9.439811 0.858629
172.000000 4.765718 9.343445 0.858516
173.000000 4.703656 9.326821 0.858587
174.000000 4.682620 9.217752 0.858600
175.000000 4.659563 9.165012 0.858506
176.000000 4.571434 9.143196 0.858428
177.000000 4.539187 9.064159 0.858468
178.000000 4.513876 9.054285 0.858482
179.000000 4.504848 8.963475 0.858611
180.000000 4.457179 8.897971 0.858984
181.000000 4.392484 8.828652 0.859030
182.000000 4.370796 8.806072 0.859087
183.000000 4.329452 8.754416 0.859362
184.000000 4.320673 8.687881 0.859569
185.000000 4.292866 8.530273 0.859890
186.000000 4.238856 8.512087 0.860088
187.000000 4.224606 8.434355 0.860593
188.000000 4.180226 8.404492 0.860629
189.000000 4.166584 8.362156 0.860854
190.000000 4.134816 8.294960 0.861098
191.000000 4.131796 8.255709 0.861427
192.000000 4.065565 8.233365 0.861488
193.000000 4.057839 8.224603 0.861321
194.000000 4.023545 8.158919 0.861472
195.000000 3.996585 8.124425 0.861755
196.000000 3.958082 8.075579 0.862008
197.000000 3.940034 7.964427 0.862107
198.000000 3.894474 7.926480 0.862372
199.000000 3.879436 7.914495 0.862725
200.000000 3.835767 7.880496 0.862980
201.000000 3.810238 7.848857 0.863395
202.000000 3.770259 7.815023 0.863462
203.000000 3.746881 7.756665 0.863729
204.000000 3.729181 7.689456 0.864096
205.000000 3.722186 7.638027 0.864431
206.000000 3.671709 7.590460 0.864463
207.000000 3.655506 7.582400 0.864700
208.000000 3.648917 7.563381 0.865076
209.000000 3.578909 7.501567 0.865468
210.000000 3.575303 7.472351 0.865773
211.000000 3.531201 7.407971 0.865919
212.000000 3.509128 7.377888 0.866420
213.000000 3.482148 7.328461 0.866649
214.000000 3.470318 7.264024 0.866796
215.000000 3.447090 7.194564 0.867134
216.000000 3.412857 7.175872 0.867475
217.000000 3.407995 7.144504 0.867860
218.000000 3.365592 7.124452 0.868312
219.000000 3.361076 7.076040 0.868410
220.000000 3.333628 6.999897 0.868813
221.000000 3.303355 6.994672 0.869055
222.000000 3.277653 6.960286 0.869477
223.000000 3.247770 6.889547 0.869835
224.000000 3.229078 6.872877 0.870019
225.000000 3.211563 6.859488 0.870355
226.000000 3.193698 6.797168 0.870600
227.000000 3.175426 6.757239 0.870773
228.000000 3.118806 6.731667 0.870990
229.000000 3.109319 6.694545 0.870977
230.000000 3.079267 6.662975 0.871210
231.000000 3.070347 6.601068 0.871565
232.000000 3.067670 6.531402 0.871831
233.000000 3.056803 6.506453 0.872183
234.000000 3.019696 6.492783 0.872393
235.000000 2.990172 6.436036 0.872479
236.000000 2.967091 6.411432 0.872859
237.000000 2.951993 6.386626 0.873168
238.000000 2.924679 6.344750 0.873398
239.000000 2.908110 6.299896 0.873686
240.000000 2.895364 6.240675 0.874171
241.000000 2.869328 6.227895 0.874365
242.000000 2.840601 6.211968 0.874585
243.000000 2.824486 6.185689 0.874682
244.000000 2.812325 6.161447 0.875038
245.000000 2.770384 6.113313 0.875242
246.000000 2.751506 6.072236 0.875624
247.000000 2.741146 6.033505 0.875934
248.000000 2.730578 6.013059 0.876321
249.000000 2.709924 5.995922 0.876494
250.000000 2.693239 5.954805 0.876757
251.000000 2.684657 5.925700 0.877006
252.000000 2.661674 5.899031 0.877456
253.000000 2.640870 5.867021 0.877471
254.000000 2.640287 5.825823 0.877836
255.000000 2.604790 5.806721 0.878230
256.000000 2.595091 5.784994 0.878452
257.000000 2.583335 5.740863 0.878666
258.000000 2.557645 5.681854 0.878736
259.000000 2.532846 5.655256 0.878891
260.000000 2.513161 5.636396 0.879047
261.000000 2.503403 5.589361 0.879207
262.000000 2.482903 5.567809 0.879401
263.000000 2.462007 5.551291 0.879626
264.000000 2.436472 5.530528 0.879768
265.000000 2.430551 5.501397 0.880072
266.000000 2.416186 5.481718 0.880236
267.000000 2.402375 5.418660 0.880350
268.000000 2.383175 5.406342 0.880806
269.000000 2.366985 5.363995 0.881089
270.000000 2.352444 5.343381 0.881614
271.000000 2.326224 5.314082 0.881692
272.000000 2.319712 5.284506 0.881549
273.000000 2.295930 5.239983 0.881824
274.000000 2.287653 5.219314 0.882036
275.000000 2.255445 5.191093 0.882195
276.000000 2.241135 5.167199 0.882459
277.000000 2.225266 5.137757 0.882744
278.000000 2.216922 5.097734 0.883127
279.000000 2.201797 5.078308 0.883643
280.000000 2.190059 5.062763 0.884193
281.000000 2.180430 5.053827 0.884575
282.000000 2.158337 5.030703 0.884906
283.000000 2.122230 5.002472 0.885358
284.000000 2.114689 4.945835 0.885838
285.000000 2.106300 4.928146 0.886161
286.000000 2.097218 4.916546 0.886563
287.000000 2.078934 4.875147 0.886834
288.000000 2.062772 4.844089 0.887199
289.000000 2.040744 4.821387 0.887392
290.000000 2.031278 4.791834 0.887601
291.000000 2.016249 4.785415 0.887995
292.000000 2.009129 4.758300 0.888647
293.000000 1.988243 4.718913 0.889068
294.000000 1.973847 4.689305 0.889270
295.000000 1.966549 4.684401 0.889649
296.000000 1.957873 4.626762 0.890042
297.000000 1.933206 4.617451 0.890513
298.000000 1.919059 4.578655 0.890775
299.000000 1.907776 4.577644 0.890914
300.000000 1.879325 4.538920 0.891357
301.000000 1.872519 4.517296 0.891471
302.000000 1.850689 4.478992 0.891755
303.000000 1.838798 4.461447 0.892225
304.000000 1.830471 4.441967 0.892697
305.000000 1.824429 4.411426 0.893124
306.000000 1.804576 4.378534 0.893416
307.000000 1.797437 4.346781 0.893887
308.000000 1.789972 4.335841 0.894232
309.000000 1.767675 4.306315 0.894538
310.000000 1.766675 4.294915 0.894790
311.000000 1.750324 4.281592 0.894997
312.000000 1.741717 4.272711 0.895439
313.000000 1.720342 4.242857 0.895859
314.000000 1.718615 4.231031 0.896215
315.000000 1.705119 4.204849 0.896677
316.000000 1.687291 4.168413 0.897166
317.000000 1.655639 4.163602 0.897466
318.000000 1.641040 4.122331 0.897846
319.000000 1.640009 4.102434 0.898306
320.000000 1.631954 4.079269 0.898638
321.000000 1.618072 4.076611 0.898813
322.000000 1.615922 4.035155 0.899218
323.000000 1.607666 4.001626 0.899623
324.000000 1.595463 3.992530 0.900094
325.000000 1.587287 3.966590 0.900595
326.000000 1.586322 3.945178 0.900961
327.000000 1.568890 3.939878 0.901355
328.000000 1.553115 3.920677 0.901888
329.000000 1.538346 3.887097 0.902270
330.000000 1.529818 3.854239 0.902842
331.000000 1.516601 3.850615 0.903239
332.000000 1.512190 3.828660 0.903518
333.000000 1.501204 3.803617 0.903910
334.000000 1.489562 3.789265 0.904247
335.000000 1.477316 3.769097 0.904799
336.000000 1.468692 3.738891 0.905128
337.000000 1.458036 3.709650 0.905673
338.000000 1.435065 3.704195 0.906089
339.000000 1.426700 3.683919 0.906478
340.000000 1.411299 3.671176 0.906903
341.000000 1.405750 3.654863 0.907470
342.000000 1.399166 3.640847 0.908062
343.000000 1.376556 3.604260 0.908414
344.000000 1.371923 3.586444 0.908881
345.000000 1.365669 3.571766 0.909293
346.000000 1.353574 3.549801 0.909728
347.000000 1.341562 3.535419 0.910318
348.000000 1.334892 3.521245 0.910711
349.000000 1.334009 3.490105 0.911121
350.000000 1.312451 3.479784 0.911471
351.000000 1.308880 3.473342 0.911864
352.000000 1.302037 3.424374 0.912360
353.000000 1.287815 3.416683 0.912725
354.000000 1.265730 3.393394 0.913279
355.000000 1.264973 3.369131 0.913737
356.000000 1.256927 3.358624 0.914045
357.000000 1.246981 3.344325 0.914460
358.000000 1.228813 3.312998 0.914624
359.000000 1.216794 3.304908 0.915041
360.000000 1.215344 3.282637 0.915559
361.000000 1.204193 3.264003 0.915730
362.000000 1.197494 3.244662 0.916124
363.000000 1.185203 3.240010 0.916588
364.000000 1.173180 3.222849 0.917043
365.000000 1.161044 3.194490 0.917374
366.000000 1.156396 3.179252 0.917819
367.000000 1.151527 3.150634 0.918287
368.000000 1.144270 3.130356 0.918628
369.000000 1.129494 3.116429 0.919010
370.000000 1.126636 3.108050 0.919342
371.000000 1.120134 3.093445 0.919848
372.000000 1.111522 3.063441 0.920376
373.000000 1.095165 3.044231 0.920793
374.000000 1.085872 3.024416 0.921230
375.000000 1.082627 3.016035 0.921855
376.000000 1.077029 2.985052 0.922214
377.000000 1.057975 2.974978 0.922590
378.000000 1.054887 2.952109 0.923119
379.000000 1.048950 2.943816 0.923629
380.000000 1.040224 2.910336 0.924143
381.000000 1.034056 2.904969 0.924474
382.000000 1.031704 2.874850 0.924871
383.000000 1.018722 2.863517 0.925390
384.000000 1.015179 2.842961 0.925862
385.000000 1.004470 2.823328 0.926395
386.000000 1.001487 2.821340 0.926810
387.000000 0.985635 2.804432 0.927263
388.000000 0.977649 2.798712 0.927778
389.000000 0.969578 2.778537 0.928207
390.000000 0.959722 2.757775 0.928643
391.000000 0.950980 2.746858 0.929109
392.000000 0.945587 2.743062 0.929684
393.000000 0.942903 2.696872 0.930133
394.000000 0.926280 2.677686 0.930584
395.000000 0.918368 2.666622 0.931049
396.000000 0.918006 2.644465 0.931528
397.000000 0.905357 2.624073 0.931963
398.000000 0.901652 2.618959 0.932314
399.000000 0.895816 2.596997 0.932829
400.000000 0.888976 2.589195 0.933319
401.000000 0.882252 2.574617 0.933814
402.000000 0.873762 2.566214 0.934197
403.000000 0.858477 2.536114 0.934814
404.000000 0.855024 2.529854 0.935284
405.000000 0.846193 2.515416 0.935635
406.000000 0.834228 2.489109 0.936114
407.000000 0.820554 2.467478 0.936520
408.000000 0.817695 2.454758 0.936933
409.000000 0.814300 2.438026 0.937447
410.000000 0.812033 2.421991 0.938147
411.000000 0.808633 2.408986 0.938689
412.000000 0.800342 2.386995 0.939142
413.000000 0.797017 2.359899 0.939642
414.000000 0.783804 2.352838 0.940260
415.000000 0.774875 2.331341 0.940646
416.000000 0.768248 2.309264 0.941227
417.000000 0.765975 2.303642 0.941699
418.000000 0.761364 2.283322 0.942338
419.000000 0.752983 2.276480 0.943007
420.000000 0.743762 2.257407 0.943570
421.000000 0.727816 2.253850 0.944077
422.000000 0.726468 2.245548 0.944627
423.000000 0.711329 2.205717 0.945302
424.000000 0.706161 2.195407 0.945912
425.000000 0.699407 2.187401 0.946427
426.000000 0.696528 2.165167 0.947086
427.000000 0.689364 2.155464 0.947748
428.000000 0.680658 2.138926 0.948224
429.000000 0.679042 2.131284 0.948901
430.000000 0.671930 2.108371 0.949471
431.000000 0.665883 2.084400 0.950078
432.000000 0.661812 2.073091 0.950620
433.000000 0.660209 2.052343 0.951317
434.000000 0.649072 2.037963 0.951993
435.000000 0.643371 2.026072 0.952585
436.000000 0.632070 2.014139 0.953180
437.000000 0.620752 1.998889 0.953852
438.000000 0.614956 1.988389 0.954335
439.000000 0.609251 1.971342 0.954876
440.000000 0.600031 1.940184 0.955573
441.000000 0.591587 1.929277 0.956191
442.000000 0.582863 1.918812 0.956795
443.000000 0.579258 1.889236 0.957432
444.000000 0.577366 1.874000 0.958051
445.000000 0.565200 1.851888 0.958362
446.000000 0.561045 1.845137 0.958947
447.000000 0.555181 1.822857 0.959497
448.000000 0.551250 1.810434 0.960104
449.000000 0.547140 1.787137 0.960707
450.000000 0.543553 1.784690 0.961272
451.000000 0.530019 1.762329 0.961839
452.000000 0.525363 1.752616 0.962430
453.000000 0.521280 1.738313 0.963013
454.000000 0.516306 1.729315 0.963518
455.000000 0.509405 1.715445 0.964089
456.000000 0.497600 1.696041 0.964767
457.000000 0.494649 1.691757 0.965368
458.000000 0.487347 1.661368 0.965952
459.000000 0.483592 1.640373 0.966606
460.000000 0.479281 1.629467 0.967184
461.000000 0.476676 1.618930 0.967800
462.000000 0.467743 1.601154 0.968392
463.000000 0.462671 1.587783 0.968937
464.000000 0.454493 1.563116 0.969562
465.000000 0.446365 1.537328 0.970252
466.000000 0.441334 1.493950 0.970919
467.000000 0.437327 1.477240 0.971547
468.000000 0.434158 1.462252 0.972146
469.000000 0.430179 1.450914 0.972830
470.000000 0.424751 1.436953 0.973558
471.000000 0.416745 1.415134 0.974195
472.000000 0.410004 1.395047 0.974867
473.000000 0.399458 1.357367 0.975556
474.000000 0.396287 1.345423 0.976248
475.000000 0.385051 1.328381 0.976867
476.000000 0.382770 1.312681 0.977567
477.000000 0.375945 1.288841 0.978200
478.000000 0.370010 1.255899 0.978844
479.000000 0.365091 1.245635 0.979200
480.000000 0.358426 1.226693 0.979823
481.000000 0.354383 1.209587 0.980459
482.000000 0.347148 1.185155 0.980923
483.000000 0.344807 1.153006 0.981456
484.000000 0.341037 1.138164 0.982175
485.000000 0.333994 1.114201 0.982629
486.000000 0.323145 1.095548 0.983144
487.000000 0.312863 1.075552 0.983804
488.000000 0.308973 1.066895 0.984365
489.000000 0.305086 1.041920 0.984731
490.000000 0.296857 1.013727 0.985468
491.000000 0.293682 1.002196 0.985915
492.000000 0.286931 0.986147 0.986485
493.000000 0.279731 0.965986 0.987112
494.000000 0.276859 0.943049 0.987648
495.000000 0.269095 0.922861 0.988278
496.000000 0.262791 0.899478 0.989035
497.000000 0.254397 0.884093 0.989706
498.000000 0.248524 0.869289 0.990274
499.000000 0.239944 0.860116 0.990906
500.000000 0.238976 0.832944 0.991518
501.000000 0.232018 0.801740 0.992049
502.000000 0.223491 0.780278 0.992840
503.000000 0.214554 0.761950 0.993481
504.000000 0.210397 0.736552 0.994248
505.000000 0.208046 0.725023 0.994813
506.000000 0.205389 0.674006 0.995547
507.000000 0.197154 0.664168 0.996349
508.000000 0.192984 0.626898 0.996973
509.000000 0.164905 0.574851 0.997509
510.000000 0.158818 0.553370 0.998131
511.000000 0.148430 0.548815 0.999038
512.000000 0.115535 0.518835 1.000000

==> figures/denoising/average_l2_loss.csv <==
risk_p_snr1 risk_q_a0.0_snr1 risk_q_a0.5_snr1 risk_q_a1.0_snr1 risk_p_snr100 risk_q_a0.0_snr100 risk_q_a0.5_snr100 risk_q_a1.0_snr100
0.500000 1.250000 0.875000 0.500000 0.009901 1.009803 0.509852 0.009901
0.520000 1.160000 0.840000 0.520000 0.118460 1.004386 0.561423 0.118460
0.555556 1.111111 0.833333 0.555556 0.254969 1.002475 0.628722 0.254969
0.591837 1.081633 0.836735 0.591837 0.363502 1.001587 0.682545 0.363502
0.625000 1.062500 0.843750 0.625000 0.447026 1.001104 0.724065 0.447026
0.654321 1.049383 0.851852 0.654321 0.512179 1.000812 0.756495 0.512179
0.680000 1.040000 0.860000 0.680000 0.564057 1.000622 0.782340 0.564057
0.702479 1.033058 0.867769 0.702479 0.606197 1.000492 0.803344 0.606197
0.722222 1.027778 0.875000 0.722222 0.641037 1.000398 0.820718 0.641037
0.739645 1.023669 0.881657 0.739645 0.670291 1.000329 0.835310 0.670291
0.755102 1.020408 0.887755 0.755102 0.695184 1.000277 0.847730 0.695184
0.768889 1.017778 0.893333 0.768889 0.716612 1.000236 0.858424 0.716612
0.781250 1.015625 0.898438 0.781250 0.735247 1.000203 0.867725 0.735247
0.792388 1.013841 0.903114 0.792388 0.751596 1.000177 0.875887 0.751596
0.802469 1.012346 0.907407 0.802469 0.766054 1.000156 0.883105 0.766054
0.811634 1.011080 0.911357 0.811634 0.778929 1.000138 0.889533 0.778929
0.820000 1.010000 0.915000 0.820000 0.790466 1.000123 0.895295 0.790466
0.827664 1.009070 0.918367 0.827664 0.800863 1.000111 0.900487 0.800863
0.834711 1.008264 0.921488 0.834711 0.810280 1.000100 0.905190 0.810280
0.841210 1.007561 0.924386 0.841210 0.818849 1.000091 0.909470 0.818849
0.847222 1.006944 0.927083 0.847222 0.826679 1.000082 0.913381 0.826679
0.852800 1.006400 0.929600 0.852800 0.833862 1.000075 0.916969 0.833862
0.857988 1.005917 0.931953 0.857988 0.840474 1.000069 0.920272 0.840474
0.862826 1.005487 0.934156 0.862826 0.846582 1.000064 0.923323 0.846582
0.867347 1.005102 0.936224 0.867347 0.852239 1.000059 0.926149 0.852239
0.871581 1.004756 0.938169 0.871581 0.857495 1.000055 0.928775 0.857495
0.875556 1.004444 0.940000 0.875556 0.862391 1.000051 0.931221 0.862391
0.879292 1.004162 0.941727 0.879292 0.866961 1.000047 0.933504 0.866961
0.882812 1.003906 0.943359 0.882812 0.871238 1.000044 0.935641 0.871238
0.886134 1.003673 0.944904 0.886134 0.875249 1.000042 0.937646 0.875249
